Survey of Dropout Methods for Deep Neural Networks

Dropout methods are a family of stochastic techniques used in neural network training or inference that have generated significant research interest and are widely used in practice. They have been successfully applied in neural network regularization, model compression, and in measuring the uncertainty of neural network outputs. While original formulated for dense neural network layers, recent advances have made dropout methods also applicable to convolutional and recurrent neural network layers. This paper summarizes the history of dropout methods, their various applications, and current areas of research interest. Important proposed methods are described in additional detail.

==> additional-papers.txt <==
https://arxiv.org/abs/1703.06229
Curriculum dropout
Morerio et al 2017
9 citations


https://ieeexplore.ieee.org/abstract/document/8253482
Information Dropout
Achille and Soatto 2018





https://dl.acm.org/citation.cfm?id=3305893
Dropout Inference in Bayesian Neural Networks with Alpha-divergences
Li et al 2017

https://arxiv.org/pdf/1711.00066.pdf
Fraternal dropout
Zołna et al 2018
added to bib

https://www.aaai.org/ocs/index.php/AAAI/AAAI18/paper/viewPaper/16322
Adversarial Dropout for Supervised and Semi-Supervised Learning
Park et al 2018
added to bib

https://arxiv.org/abs/1711.01575
Adversarial Dropout Regularization
Saito et al 2018
added to bib

https://arxiv.org/abs/1904.09816
Adversarial Dropout for Recurrent Neural Networks
Park et al 2019
added to bib
- add a sentence or two about adversarial methods in discussion, cite this and the previous ones
    - done

https://www.sciencedirect.com/science/article/pii/S0893608018302715
Spectral dropout
Khan et al 2019

https://ieeexplore.ieee.org/document/7078567
Annealed dropout
Rennie et al 2014

https://papers.nips.cc/paper/6561-improved-dropout-for-shallow-and-deep-learning.pdf
Evolutional dropout
Li et al 2016

https://arxiv.org/abs/1611.06791
Generalized dropout
Srinivas and Babu 2016

==> papers.txt <==
===MLPS===

https://arxiv.org/abs/1207.0580
Improving neural networks by preventing co-adaptation of feature detectors
Hinton et al 2012
3441 citations
- The original dropout paper, will cover in the first section

https://www.cs.toronto.edu/~hinton/absps/JMLRdropout.pdf
Dropout: A Simple Way to Prevent Neural Networks from Overfitting
Srivastava et al 2014
10272 citations
- A paper by one of Hinton's students that goes into a lot more depth - often cited instead of the original paper. Goes into more depth about informal justifications for dropout, but not really any theoretical rigour. Talks about Gaussian multiplicative noise too.

https://papers.nips.cc/paper/5032-adaptive-dropout-for-training-deep-neural-networks.pdf
Adaptive dropout for training deep neural networks
Ba and Frey 2013
130 citations
- Proposes standout - an early adaptive dropout method. Theoretically justified in terms of Bayesian belief networks (not very rigorously though).

https://nlp.stanford.edu/pubs/sidaw13fast.pdf
Fast dropout training
Wang and Manning 2013
216 citations
- Proposes a statistical approximation to dropout that speeds up training. A precursor to Bayesian interpretations of dropout.

http://proceedings.mlr.press/v28/wan13.html
Regularization of Neural Networks using DropConnect
Wan et al 2013
1196 citations
- DropConnect: a simple modification to dropout - dropping weights instead of neurons. Probably the most influential early dropout variant. Also the name of an IoT water softener.

https://arxiv.org/abs/1703.06229
Curriculum Dropout
Morerio et al 2017
9 citations
- Proposes changing dropout rate according to a schedule over time. A simple, good idea, in my view.

https://arxiv.org/abs/1506.02557
Variational Dropout and the Local Reparameterization Trick
Kingma et al 2015
247 citations
- An adaptive dropout method based on a Bayesian understanding of dropout. Not to be confused with Gal's variational dropout for RNNs.

Also see Concrete Dropout.

===CNNS===

https://arxiv.org/abs/1512.00242
Towards Dropout Training for Convolutional Neural Networks
Wu and Gu 2015
72 citations
- Proposes adding to dropout to CNNs as part of max-pooling layers

https://arxiv.org/abs/1708.04552
Improved Regularization of Convolutional Neural Networks with Cutout
DeVries and Taylor 2017
81 citations
- Dropout-inspired data augmentation by cutting out random square regions of image inputs during training. Maybe could relate to theoretical view of dropout as data augmentation?

https://arxiv.org/pdf/1302.4389.pdf
Maxout Networks
Goodfellow et al 2013
1444 citations
- Proposes a new kind of neuron inspired by dropout. Not a dropout method in itself, but worth mentioning (and including in experiments?)

===RNNS===

https://arxiv.org/abs/1409.2329
Recurrent Neural Network Regularization
1051 citations
Zaremba et al 2014
- First paper I'm aware of that successfully used dropout in RNNs

https://arxiv.org/abs/1512.05287
A Theoretically Grounded Application of Dropout in Recurrent Neural Networks
Gal and Ghahramani 2016
484 citations
- Important paper that both gives a theoretically justified approach to using dropout in RNNs as well as achieving state of the art results

http://www.aclweb.org/anthology/C16-1165
Recurrent Dropout without Memory Loss
Semeniuta et al 2016
94 citations
- Another proposed method that focuses on dropping one particular LSTM recurrent connection

https://ieeexplore.ieee.org/document/7404775
RNNDROP: A novel dropout for RNNS in ASR
Moon et al 2015
49 citations
- Another one - not as influential as Semeniuta or Gal

https://arxiv.org/abs/1805.09208
On the State of the Art of Evaluation in Neural Language Models
Melis et al 2017
116 citations
- Recent paper that used dropout to achieve state-of-the-art results. Melis also has a 2018 paper that extends these results and makes some theoretical judgments about dropout, but I'm not sure they're that important.

https://arxiv.org/pdf/1708.02182.pdf
Regularizing and Optimizing LSTM Language Models
Merity et al 2017
133 citations
- Recent paper that used dropout to achieve state-of-the-art results.

===MODEL COMPRESSION===

https://arxiv.org/abs/1701.05369
Variational Dropout Sparsifies Deep Neural Networks
Molchanov et al 2017
97 citations
- Uses dropout to sparsify DNNs, proposing it as the first step in a model compression algorithm.

https://arxiv.org/abs/1705.07283
Structured Bayesian Pruning via Log-Normal Multiplicative Noise
Neklyudov et al 2017
39 citations
- Proposes a Bayesian dropout method that tries to produce 'structured sparsity' that works better for compression.

Hojjat's Ising dropout paper

https://openreview.net/pdf?id=HkghWScuoQ
Targeted Dropout
Gomez et al 2018
No citations?
- Tries to smartly use dropout to target nodes in such a way as to produce sparsity. Just a workshop paper, but speaks to potential future research in using dropout for compression.

===THEORY===

https://papers.nips.cc/paper/4878-understanding-dropout
Understanding Dropout
Baldi and Sadowski 2013
151 citations
- Early paper on dropout theory that analyzes it as an ensemble averaging technique.

https://arxiv.org/abs/1312.6197
An empirical analysis of dropout in piecewise linear networks
Warde-Farley et al 2013
42 citations
- Tries to empirically verify dropout's ensemble characteristics.

https://arxiv.org/abs/1506.02142
Dropout as a Bayesian Approximation: Representing Model Uncertainty in Deep Learning
Gal and Ghahramani 2016
671 citations
- Provides a theoretical justification for dropout as a Bayesian approximation to a Gaussian process. An exciting paper - responsible for a lot of research into dropout over the last few years. Introduces Monte Carlo dropout.

https://arxiv.org/abs/1506.08700
Dropout as data augmentation
Bouthillier et al 2015
24 citations
- An alternative theoretical justification for dropout that projects the effects of dropout back to be noise at the inputs so it can be interpreted as data augmentation. I have to read this in more detail, but I'm not sure that explains why dropout 'works' (unlike the Bayesian interpretation), it just relates it to another noise-based technique that's maybe more intuitive or justified - data augmentation.

Also see Hinton 2012 and Srivastava 2014 for early ensemble-based interpretations. See Kingma 2015 for another Bayesian-inspired method (disputed in 'Variational Gaussian Dropout is not Bayesian').

===MONTE CARLO DROPOUT===

See Gal & Ghahramani 2016 for the original MC dropout paper.

https://arxiv.org/abs/1705.07832
Concrete Dropout
Gal et al 2017
65 citations
- An adaptive dropout method grounded in Gal's weirdo math with a focus on calculating uncertainty. Need to read in more detail to determine if this should be addressed in the 'MLP training' section instead.

TODO: find some major papers that apply this. Lots of papers over the last few years that do so, just need to find a couple good examples.
e.g., https://iopscience.iop.org/article/10.3847/2041-8213/aa9704/meta, https://arxiv.org/abs/1808.09432

===OTHER===

The Imagenet paper
Too many citations
- An early, important use of dropout

